Capturing Popularity Trends: A Simplistic Non-Personalized Approach for Enhanced Item Recommendation

Recommender systems have been gaining increasing research attention over the years. Most existing recommendation methods focus on capturing users' personalized preferences through historical user-item interactions, which may potentially violate user privacy. Additionally, these approaches often overlook the significance of the temporal fluctuation in item popularity that can sway users' decision-making. To bridge this gap, we propose Popularity-Aware Recommender (PARE), which makes non-personalized recommendations by predicting the items that will attain the highest popularity. PARE consists of four modules, each focusing on a different aspect: popularity history, temporal impact, periodic impact, and side information. Finally, an attention layer is leveraged to fuse the outputs of four modules. To our knowledge, this is the first work to explicitly model item popularity in recommendation systems. Extensive experiments show that PARE performs on par or even better than sophisticated state-of-the-art recommendation methods. Since PARE prioritizes item popularity over personalized user preferences, it can enhance existing recommendation methods as a complementary component. Our experiments demonstrate that integrating PARE with existing recommendation methods significantly surpasses the performance of standalone models, highlighting PARE's potential as a complement to existing recommendation methods. Furthermore, the simplicity of PARE makes it immensely practical for industrial applications and a valuable baseline for future research.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> old_bib.txt <==
@inproceedings{Zaiqiao2020_split,
author = {Meng, Zaiqiao and McCreadie, Richard and Macdonald, Craig and Ounis, Iadh},
title = {Exploring Data Splitting Strategies for the Evaluation of Recommendation Models},
year = {2020},
isbn = {9781450375832},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3383313.3418479},
doi = {10.1145/3383313.3418479},
abstract = {Effective methodologies for evaluating recommender systems are critical, so that different systems can be compared in a sound manner. A commonly overlooked aspect of evaluating recommender systems is the selection of the data splitting strategy. In this paper, we both show that there is no standard splitting strategy and that the selection of splitting strategy can have a strong impact on the ranking of recommender systems during evaluation. In particular, we perform experiments comparing three common data splitting strategies, examining their impact over seven state-of-the-art recommendation models on two datasets. Our results demonstrate that the splitting strategy employed is an important confounding variable that can markedly alter the ranking of recommender systems, making much of the currently published literature non-comparable, even when the same datasets and metrics are used.},
booktitle = {Proceedings of the 14th ACM Conference on Recommender Systems},
pages = {681–686},
numpages = {6},
keywords = {Leave-one-out, Spliting Strategy, Model Evaluation, Temporal Split, Recommender Systems},
location = {Virtual Event, Brazil},
series = {RecSys '20}
}

@inproceedings{Campos2022_split,
author = {Campos, Pedro G. and D\'{\i}ez, Fernando and S\'{a}nchez-Monta\~{n}\'{e}s, Manuel},
title = {Towards a More Realistic Evaluation: Testing the Ability to Predict Future Tastes of Matrix Factorization-Based Recommenders},
year = {2011},
isbn = {9781450306836},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/2043932.2043990},
doi = {10.1145/2043932.2043990},
abstract = {The use of temporal dynamic terms in Matrix Factorization (MF) models of recommendation have been proposed as a means to obtain better accuracy in rating prediction task. However, the way such models have been tested may not be a realistic setting for recommendation. In this paper, we evaluated rating prediction and top-N recommendation tasks using a MF model with and without temporal dynamic terms under two evaluation settings. Our experiments show that the addition of dynamic parameters do not necessarily yield to better results on these tasks when a more strict time-aware separation of train/test data is performed, and moreover, results may vary notably when different evaluation schemes are used.},
booktitle = {Proceedings of the Fifth ACM Conference on Recommender Systems},
pages = {309–312},
numpages = {4},
keywords = {time-aware recommender systems, time-aware evaluation, matrix factorization},
location = {Chicago, Illinois, USA},
series = {RecSys '11}
}

@inproceedings{rendle2010factorizing,
  title={Factorizing personalized markov chains for next-basket recommendation},
  author={Rendle, Steffen and Freudenthaler, Christoph and Schmidt-Thieme, Lars},
  booktitle={Proceedings of the 19th international conference on World wide web},
  pages={811--820},
  year={2010}
}

@inproceedings{he2016fusing,
  title={Fusing similarity models with markov chains for sparse sequential recommendation},
  author={He, Ruining and McAuley, Julian},
  booktitle={2016 IEEE 16th international conference on data mining (ICDM)},
  pages={191--200},
  year={2016},
  organization={IEEE}
}

@inproceedings{he2017translation,
  title={Translation-based recommendation},
  author={He, Ruining and Kang, Wang-Cheng and McAuley, Julian},
  booktitle={Proceedings of the eleventh ACM conference on recommender systems},
  pages={161--169},
  year={2017}
}

@article{hidasi2015session,
  title={Session-based recommendations with recurrent neural networks},
  author={Hidasi, Bal{\'a}zs and Karatzoglou, Alexandros and Baltrunas, Linas and Tikk, Domonkos},
  journal={arXiv preprint arXiv:1511.06939},
  year={2015}
}

@inproceedings{chen2019air,
  title={Air: Attentional intention-aware recommender systems},
  author={Chen, Tong and Yin, Hongzhi and Chen, Hongxu and Yan, Rui and Nguyen, Quoc Viet Hung and Li, Xue},
  booktitle={2019 IEEE 35th International Conference on Data Engineering (ICDE)},
  pages={304--315},
  year={2019},
  organization={IEEE}
}

@inproceedings{li2017neural,
  title={Neural attentive session-based recommendation},
  author={Li, Jing and Ren, Pengjie and Chen, Zhumin and Ren, Zhaochun and Lian, Tao and Ma, Jun},
  booktitle={Proceedings of the 2017 ACM on Conference on Information and Knowledge Management},
  pages={1419--1428},
  year={2017}
}

@inproceedings{lv2019sdm,
  title={SDM: Sequential deep matching model for online large-scale recommender system},
  author={Lv, Fuyu and Jin, Taiwei and Yu, Changlong and Sun, Fei and Lin, Quan and Yang, Keping and Ng, Wilfred},
  booktitle={Proceedings of the 28th ACM International Conference on Information and Knowledge Management},
  pages={2635--2643},
  year={2019}
}

@inproceedings{quadrana2017personalizing,
  title={Personalizing session-based recommendations with hierarchical recurrent neural networks},
  author={Quadrana, Massimo and Karatzoglou, Alexandros and Hidasi, Bal{\'a}zs and Cremonesi, Paolo},
  booktitle={proceedings of the Eleventh ACM Conference on Recommender Systems},
  pages={130--137},
  year={2017}
}

@article{jiang2022adamct,
  title={AdaMCT: Adaptive Mixture of CNN-Transformer for Sequential Recommendation},
  author={Jiang, Juyong and Kim, Jae Boum and Luo, Yingtao and Zhang, Kai and Kim, Sunghun},
  journal={arXiv preprint arXiv:2205.08776},
  year={2022}
}



@inproceedings{yu2016dynamic,
  title={A dynamic recurrent model for next basket recommendation},
  author={Yu, Feng and Liu, Qiang and Wu, Shu and Wang, Liang and Tan, Tieniu},
  booktitle={Proceedings of the 39th International ACM SIGIR conference on Research and Development in Information Retrieval},
  pages={729--732},
  year={2016}
}

@inproceedings{tang2018personalized,
  title={Personalized top-n sequential recommendation via convolutional sequence embedding},
  author={Tang, Jiaxi and Wang, Ke},
  booktitle={Proceedings of the eleventh ACM international conference on web search and data mining},
  pages={565--573},
  year={2018}
}

@inproceedings{donkers2017sequential,
  title={Sequential user-based recurrent neural network recommendations},
  author={Donkers, Tim and Loepp, Benedikt and Ziegler, J{\"u}rgen},
  booktitle={Proceedings of the eleventh ACM conference on recommender systems},
  pages={152--160},
  year={2017}
}

@inproceedings{liu2018stamp,
  title={STAMP: short-term attention/memory priority model for session-based recommendation},
  author={Liu, Qiao and Zeng, Yifu and Mokhosi, Refuoe and Zhang, Haibin},
  booktitle={Proceedings of the 24th ACM SIGKDD international conference on knowledge discovery \& data mining},
  pages={1831--1839},
  year={2018}
}

@article{li2019translation,
  title={Translation-based sequential recommendation for complex users on sparse data},
  author={Li, Hui and Liu, Ye and Mamoulis, Nikos and Rosenblum, David S},
  journal={IEEE Transactions on Knowledge and Data Engineering},
  volume={32},
  number={8},
  pages={1639--1651},
  year={2019},
  publisher={IEEE}
}

@inproceedings{qiu2019rethinking,
  title={Rethinking the item order in session-based recommendation with graph neural networks},
  author={Qiu, Ruihong and Li, Jingjing and Huang, Zi and Yin, Hongzhi},
  booktitle={Proceedings of the 28th ACM international conference on information and knowledge management},
  pages={579--588},
  year={2019}
}

@inproceedings{ma2020memory,
  title={Memory augmented graph neural networks for sequential recommendation},
  author={Ma, Chen and Ma, Liheng and Zhang, Yingxue and Sun, Jianing and Liu, Xue and Coates, Mark},
  booktitle={Proceedings of the AAAI conference on artificial intelligence},
  volume={34},
  number={04},
  pages={5045--5052},
  year={2020}
}

@inproceedings{hidasi2016parallel,
  title={Parallel recurrent neural network architectures for feature-rich session-based recommendations},
  author={Hidasi, Bal{\'a}zs and Quadrana, Massimo and Karatzoglou, Alexandros and Tikk, Domonkos},
  booktitle={Proceedings of the 10th ACM conference on recommender systems},
  pages={241--248},
  year={2016}
}


@inproceedings{he2016vista,
  title={Vista: A visually, socially, and temporally-aware model for artistic recommendation},
  author={He, Ruining and Fang, Chen and Wang, Zhaowen and McAuley, Julian},
  booktitle={Proceedings of the 10th ACM conference on recommender systems},
  pages={309--316},
  year={2016}
}


@inproceedings{kang2018self,
  title={Self-attentive sequential recommendation},
  author={Kang, Wang-Cheng and McAuley, Julian},
  booktitle={2018 IEEE international conference on data mining (ICDM)},
  pages={197--206},
  year={2018},
  organization={IEEE}
}

@article{vaswani2017attention,
  title={Attention is all you need},
  author={Vaswani, Ashish and Shazeer, Noam and Parmar, Niki and Uszkoreit, Jakob and Jones, Llion and Gomez, Aidan N and Kaiser, {\L}ukasz and Polosukhin, Illia},
  journal={Advances in neural information processing systems},
  volume={30},
  year={2017}
}

@inproceedings{sun2019bert4rec,
  title={BERT4Rec: Sequential recommendation with bidirectional encoder representations from transformer},
  author={Sun, Fei and Liu, Jun and Wu, Jian and Pei, Changhua and Lin, Xiao and Ou, Wenwu and Jiang, Peng},
  booktitle={Proceedings of the 28th ACM international conference on information and knowledge management},
  pages={1441--1450},
  year={2019}
}

@inproceedings{ma2019hierarchical,
  title={Hierarchical gating networks for sequential recommendation},
  author={Ma, Chen and Kang, Peng and Liu, Xue},
  booktitle={Proceedings of the 25th ACM SIGKDD international conference on knowledge discovery \& data mining},
  pages={825--833},
  year={2019}
}

@inproceedings{wu2019session,
  title={Session-based recommendation with graph neural networks},
  author={Wu, Shu and Tang, Yuyuan and Zhu, Yanqiao and Wang, Liang and Xie, Xing and Tan, Tieniu},
  booktitle={Proceedings of the AAAI conference on artificial intelligence},
  volume={33},
  number={01},
  pages={346--353},
  year={2019}
}

@inproceedings{steck2011item,
  title={Item popularity and recommendation accuracy},
  author={Steck, Harald},
  booktitle={Proceedings of the fifth ACM conference on Recommender systems},
  pages={125--132},
  year={2011}
}


@article{zhang2020personalized,
  title={Personalized graph neural networks with attention mechanism for session-aware recommendation},
  author={Zhang, Mengqi and Wu, Shu and Gao, Meng and Jiang, Xin and Xu, Ke and Wang, Liang},
  journal={IEEE Transactions on Knowledge and Data Engineering},
  volume={34},
  number={8},
  pages={3946--3957},
  year={2020},
  publisher={IEEE}
}

@inproceedings{xu2019graph,
  title={Graph Contextualized Self-Attention Network for Session-based Recommendation.},
  author={Xu, Chengfeng and Zhao, Pengpeng and Liu, Yanchi and Sheng, Victor S and Xu, Jiajie and Zhuang, Fuzhen and Fang, Junhua and Zhou, Xiaofang},
  booktitle={IJCAI},
  volume={19},
  pages={3940--3946},
  year={2019}
}

@inproceedings{abdollahpouri2017controlling,
  title={Controlling popularity bias in learning-to-rank recommendation},
  author={Abdollahpouri, Himan and Burke, Robin and Mobasher, Bamshad},
  booktitle={Proceedings of the eleventh ACM conference on recommender systems},
  pages={42--46},
  year={2017}
}


@article{abdollahpouri2019unfairness,
  title={The unfairness of popularity bias in recommendation},
  author={Abdollahpouri, Himan and Mansoury, Masoud and Burke, Robin and Mobasher, Bamshad},
  journal={arXiv preprint arXiv:1907.13286},
  year={2019}
}



@article{arduini2020adversarial,
  title={Adversarial learning for debiasing knowledge graph embeddings},
  author={Arduini, Mario and Noci, Lorenzo and Pirovano, Federico and Zhang, Ce and Shrestha, Yash Raj and Paudel, Bibek},
  journal={arXiv preprint arXiv:2006.16309},
  year={2020}
}


@inproceedings{wang2021deconfounded,
  title={Deconfounded recommendation for alleviating bias amplification},
  author={Wang, Wenjie and Feng, Fuli and He, Xiangnan and Wang, Xiang and Chua, Tat-Seng},
  booktitle={Proceedings of the 27th ACM SIGKDD Conference on Knowledge Discovery \& Data Mining},
  pages={1717--1725},
  year={2021}
}


@article{kamishima2014correcting,
  title={Correcting Popularity Bias by Enhancing Recommendation Neutrality.},
  author={Kamishima, Toshihiro and Akaho, Shotaro and Asoh, Hideki and Sakuma, Jun},
  journal={RecSys Posters},
  volume={805},
  year={2014}
}


@inproceedings{wei2021model,
  title={Model-agnostic counterfactual reasoning for eliminating popularity bias in recommender system},
  author={Wei, Tianxin and Feng, Fuli and Chen, Jiawei and Wu, Ziwei and Yi, Jinfeng and He, Xiangnan},
  booktitle={Proceedings of the 27th ACM SIGKDD Conference on Knowledge Discovery \& Data Mining},
  pages={1791--1800},
  year={2021}
}

@inproceedings{zhang2021causal,
  title={Causal intervention for leveraging popularity bias in recommendation},
  author={Zhang, Yang and Feng, Fuli and He, Xiangnan and Wei, Tianxin and Song, Chonggang and Ling, Guohui and Zhang, Yongdong},
  booktitle={Proceedings of the 44th International ACM SIGIR Conference on Research and Development in Information Retrieval},
  pages={11--20},
  year={2021}
}

@inproceedings{xv2022neutralizing,
  title={Neutralizing Popularity Bias in Recommendation Models},
  author={Xv, Guipeng and Lin, Chen and Li, Hui and Su, Jinsong and Ye, Weiyao and Chen, Yewang},
  booktitle={Proceedings of the 45th International ACM SIGIR Conference on Research and Development in Information Retrieval},
  pages={2623--2628},
  year={2022}
}

@article{yang2023debiased,
  title={Debiased recommendation with user feature balancing},
  author={Yang, Mengyue and Cai, Guohao and Liu, Furui and Jin, Jiarui and Dong, Zhenhua and He, Xiuqiang and Hao, Jianye and Shao, Weiqi and Wang, Jun and Chen, Xu},
  journal={ACM Transactions on Information Systems},
  volume={41},
  number={4},
  pages={1--25},
  year={2023},
  publisher={ACM New York, NY}
}


@article{zhao2022popularity,
  title={Popularity bias is not always evil: Disentangling benign and harmful bias for recommendation},
  author={Zhao, Zihao and Chen, Jiawei and Zhou, Sheng and He, Xiangnan and Cao, Xuezhi and Zhang, Fuzheng and Wu, Wei},
  journal={IEEE Transactions on Knowledge and Data Engineering},
  year={2022},
  publisher={IEEE}
}

@inproceedings{zheng2021disentangling,
  title={Disentangling user interest and conformity for recommendation with causal embedding},
  author={Zheng, Yu and Gao, Chen and Li, Xiang and He, Xiangnan and Li, Yong and Jin, Depeng},
  booktitle={Proceedings of the Web Conference 2021},
  pages={2980--2991},
  year={2021}
}

@inproceedings{mcauley2015image,
  title={Image-based recommendations on styles and substitutes},
  author={McAuley, Julian and Targett, Christopher and Shi, Qinfeng and Van Den Hengel, Anton},
  booktitle={Proceedings of the 38th international ACM SIGIR conference on research and development in information retrieval},
  pages={43--52},
  year={2015}
}

@article{harper2015movielens,
  title={The movielens datasets: History and context},
  author={Harper, F Maxwell and Konstan, Joseph A},
  journal={Acm transactions on interactive intelligent systems (tiis)},
  volume={5},
  number={4},
  pages={1--19},
  year={2015},
  publisher={Acm New York, NY, USA}
}

@inproceedings{fan2022sequential,
  title={Sequential recommendation via stochastic self-attention},
  author={Fan, Ziwei and Liu, Zhiwei and Wang, Yu and Wang, Alice and Nazari, Zahra and Zheng, Lei and Peng, Hao and Yu, Philip S},
  booktitle={Proceedings of the ACM Web Conference 2022},
  pages={2036--2047},
  year={2022}
}

@inproceedings{Aminu2020_social,
  title={Recommendation system based on deep learning methods: a systematic review and new directions},
  author={Aminu Da'u and Naomie Salim},
  booktitle={Artificial Intelligence Review},
  pages={2709-–2748},
  year={2020}
}


@ARTICLE{Alamdari2020,
  author={Alamdari, Pegah Malekpour and Navimipour, Nima Jafari and Hosseinzadeh, Mehdi and Safaei, Ali Asghar and Darwesh, Aso},
  journal={IEEE Access}, 
  title={A Systematic Study on the Recommender Systems in the E-Commerce}, 
  year={2020},
  volume={8},
  number={},
  pages={115694-115716},
  doi={10.1109/ACCESS.2020.3002803}}

@inproceedings{Yulong2020_eco,
author = {Gu, Yulong and Ding, Zhuoye and Wang, Shuaiqiang and Yin, Dawei},
title = {Hierarchical User Profiling for E-Commerce Recommender Systems},
year = {2020},
isbn = {9781450368223},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3336191.3371827},
doi = {10.1145/3336191.3371827},
abstract = {Hierarchical user profiling that aims to model users' real-time interests in different granularity is an essential issue for personalized recommendations in E-commerce. On one hand, items (i.e. products) are usually organized hierarchically in categories, and correspondingly users' interests are naturally hierarchical on different granularity of items and categories. On the other hand, multiple granularity oriented recommendations become very popular in E-commerce sites, which require hierarchical user profiling in different granularity as well. In this paper, we propose HUP, a Hierarchical User Profiling framework to solve the hierarchical user profiling problem in E-commerce recommender systems. In HUP, we provide a Pyramid Recurrent Neural Networks, equipped with Behavior-LSTM to formulate users' hierarchical real-time interests at multiple scales. Furthermore, instead of simply utilizing users' item-level behaviors (e.g., ratings or clicks) in conventional methods, HUP harvests the sequential information of users' temporal finely-granular interactions (micro-behaviors, e.g., clicks on components of items like pictures or comments, browses with navigation of the search engines or recommendations) for modeling. Extensive experiments on two real-world E-commerce datasets demonstrate the significant performance gains of the HUP against state-of-the-art methods for the hierarchical user profiling and recommendation problems. We release the codes and datasets at https://github.com/guyulongcs/WSDM2020_HUP.},
booktitle = {Proceedings of the 13th International Conference on Web Search and Data Mining},
pages = {223–231},
numpages = {9},
keywords = {hierarchical user profiling, e-commerce, pyramid recurrent neural networks, recommender systems, user profiling},
location = {Houston, TX, USA},
series = {WSDM '20}
}


@inproceedings{kingma2014adam,
    title={Adam: A Method for Stochastic Optimization},
    author={Diederik P. Kingma and Jimmy Ba},
    year={2015},
    booktitle={ICLR}
}

@article{MoodleREC2020,
title = {MoodleREC: A recommendation system for creating courses using the moodle e-learning platform},
journal = {Computers in Human Behavior},
volume = {104},
pages = {106168},
year = {2020},
issn = {0747-5632},
doi = {https://doi.org/10.1016/j.chb.2019.106168},
url = {https://www.sciencedirect.com/science/article/pii/S0747563219303802},
author = {Carlo {De Medio} and Carla Limongelli and Filippo Sciarrone and Marco Temperini},
keywords = {Recommender systems, E-learning, Learning object, Learning object repository},
abstract = {The field of education has never been indifferent to the new technologies, and eventually to the Internet. Technology-Enhanced Learning, progressively, has grown to be the area for research and practice on the application of information and communication technologies to teaching and learning. In particular for the teaching activity, the numerous standard compliant Learning Object Repositories available via the Internet, and Open Educational Resources repositories, provide formidable support to teachers when they need to develop a course that can also make use of already available learning materials. The search and selection of Learning Objects, however, can be an inherently complex operation involving accessing various repositories, each potentially involving different software tools, and different organization and specification formats for the learning resources. This complexity may hinder the very success of an e-learning course. Cross-repository aggregators, i.e., systems that can roam through different repositories to satisfy the user's/teacher's query, can help to reduce such complexity, although problems of course delivery may remain. This paper proposes a hybrid recommender system, MoodleRec, implemented as a plug-in of the Moodle Learning Management System. MoodleRec can sort through a set of supported standard compliant Learning Object Repositories, and suggest a ranked list of Learning Objects following a simple keyword-based query. The various recommendation strategies operate on two levels. First, a ranked list of Learning Objects is created, ordered by their correspondence to the query, and by their quality, as indicated by the repository of origin. Social generated features are then used to show the teacher how the Learning Objects listed have been exploited in other courses. A real life experimental study is also presented, and the validity of the MoodleRec approach discussed.}
}


@article{Salazar2021_edu,
title = {Affective recommender systems in the educational field. A systematic literature review},
journal = {Computer Science Review},
volume = {40},
pages = {100377},
year = {2021},
issn = {1574-0137},
doi = {https://doi.org/10.1016/j.cosrev.2021.100377},
url = {https://www.sciencedirect.com/science/article/pii/S1574013721000174},
author = {Camilo Salazar and Jose Aguilar and Julián Monsalve-Pulido and Edwin Montoya},
keywords = {Affective recommendation systems, Emotion recognition, Sentiment analysis},
abstract = {Students’ emotions have been proven to play a fundamental role in the teaching/learning process. As educational content can modify the emotional state, emotions are crucial information to be considered at the time of making suggestions of contents to students in a learning environment. Additionally, in recent years, the research interest in emotion recognition is increasing. Some investigations in affective recommender systems for recommending products on e-commerce have been developed during recent years, but just a little investigation regarding these types of recommender systems in the educational field exists. In this work, a systematic literature review of affective recommender systems in learning environments is performed to explore the state of the art of the influence of emotions in the educational field, especially in content recommender systems. The absence of research work that implements hybridization was identified through the fusion of techniques that can help improve results in emotion recommendation systems in an educational setting.}
}

@INPROCEEDINGS{Hanjraw2019_social,
  author={Hanjraw, Sukhmeen Kaur and Yadav, Kuldeep and Kaur, Karamjit},
  booktitle={2019 International Conference on Intelligent Computing and Control Systems (ICCS)}, 
  title={Web Personalization Recommendation System Through Semantics}, 
  year={2019},
  volume={},
  number={},
  pages={658-661},
  doi={10.1109/ICCS45141.2019.9065909}}


@inproceedings{ncf2017,
author = {He, Xiangnan and Liao, Lizi and Zhang, Hanwang and Nie, Liqiang and Hu, Xia and Chua, Tat-Seng},
title = {Neural Collaborative Filtering},
year = {2017},
isbn = {9781450349130},
publisher = {International World Wide Web Conferences Steering Committee},
address = {Republic and Canton of Geneva, CHE},
url = {https://doi.org/10.1145/3038912.3052569},
doi = {10.1145/3038912.3052569},
abstract = {In recent years, deep neural networks have yielded immense success on speech recognition, computer vision and natural language processing. However, the exploration of deep neural networks on recommender systems has received relatively less scrutiny. In this work, we strive to develop techniques based on neural networks to tackle the key problem in recommendation --- collaborative filtering --- on the basis of implicit feedback.Although some recent work has employed deep learning for recommendation, they primarily used it to model auxiliary information, such as textual descriptions of items and acoustic features of musics. When it comes to model the key factor in collaborative filtering --- the interaction between user and item features, they still resorted to matrix factorization and applied an inner product on the latent features of users and items.By replacing the inner product with a neural architecture that can learn an arbitrary function from data, we present a general framework named NCF, short for Neural network-based Collaborative Filtering. NCF is generic and can express and generalize matrix factorization under its framework. To supercharge NCF modelling with non-linearities, we propose to leverage a multi-layer perceptron to learn the user-item interaction function. Extensive experiments on two real-world datasets show significant improvements of our proposed NCF framework over the state-of-the-art methods. Empirical evidence shows that using deeper layers of neural networks offers better recommendation performance.},
booktitle = {Proceedings of the 26th International Conference on World Wide Web},
pages = {173–182},
numpages = {10},
keywords = {neural networks, matrix factorization, deep learning, implicit feedback, collaborative filtering},
location = {Perth, Australia},
series = {WWW '17}
}

@ARTICLE{Wu2023_cf,
  author={Wu, Le and He, Xiangnan and Wang, Xiang and Zhang, Kun and Wang, Meng},
  journal={IEEE Transactions on Knowledge and Data Engineering}, 
  title={A Survey on Accuracy-Oriented Neural Recommendation: From Collaborative Filtering to Information-Rich Recommendation}, 
  year={2023},
  volume={35},
  number={5},
  pages={4425-4445},
  doi={10.1109/TKDE.2022.3145690}}


@inproceedings{Xiang2019_ngcf,
author = {Wang, Xiang and He, Xiangnan and Wang, Meng and Feng, Fuli and Chua, Tat-Seng},
title = {Neural Graph Collaborative Filtering},
year = {2019},
isbn = {9781450361729},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3331184.3331267},
doi = {10.1145/3331184.3331267},
abstract = {Learning vector representations (aka. embeddings) of users and items lies at the core of modern recommender systems. Ranging from early matrix factorization to recently emerged deep learning based methods, existing efforts typically obtain a user's (or an item's) embedding by mapping from pre-existing features that describe the user (or the item), such as ID and attributes. We argue that an inherent drawback of such methods is that, the collaborative signal, which is latent in user-item interactions, is not encoded in the embedding process. As such, the resultant embeddings may not be sufficient to capture the collaborative filtering effect.In this work, we propose to integrate the user-item interactions - more specifically the bipartite graph structure - into the embedding process. We develop a new recommendation framework Neural Graph Collaborative Filtering (NGCF), which exploits the user-item graph structure by propagating embeddings on it. This leads to the expressive modeling of high-order connectivity in user-item graph, effectively injecting the collaborative signal into the embedding process in an explicit manner. We conduct extensive experiments on three public benchmarks, demonstrating significant improvements over several state-of-the-art models like HOP-Rec [39] and Collaborative Memory Network [5]. Further analysis verifies the importance of embedding propagation for learning better user and item representations, justifying the rationality and effectiveness of NGCF. Codes are available at https://github.com/xiangwang1223/neural_graph_collaborative_filtering.},
booktitle = {Proceedings of the 42nd International ACM SIGIR Conference on Research and Development in Information Retrieval},
pages = {165–174},
numpages = {10},
keywords = {recommendation, graph neural network, high-order connectivity, collaborative filtering, embedding propagation},
location = {Paris, France},
series = {SIGIR'19}
}


@inproceedings{Xu2018_seq,
author = {Chen, Xu and Xu, Hongteng and Zhang, Yongfeng and Tang, Jiaxi and Cao, Yixin and Qin, Zheng and Zha, Hongyuan},
title = {Sequential Recommendation with User Memory Networks},
year = {2018},
isbn = {9781450355810},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3159652.3159668},
doi = {10.1145/3159652.3159668},
abstract = {User preferences are usually dynamic in real-world recommender systems, and a user»s historical behavior records may not be equally important when predicting his/her future interests. Existing recommendation algorithms -- including both shallow and deep approaches -- usually embed a user»s historical records into a single latent vector/representation, which may have lost the per item- or feature-level correlations between a user»s historical records and future interests. In this paper, we aim to express, store, and manipulate users» historical records in a more explicit, dynamic, and effective manner. To do so, we introduce the memory mechanism to recommender systems. Specifically, we design a memory-augmented neural network (MANN) integrated with the insights of collaborative filtering for recommendation. By leveraging the external memory matrix in MANN, we store and update users» historical records explicitly, which enhances the expressiveness of the model. We further adapt our framework to both item- and feature-level versions, and design the corresponding memory reading/writing operations according to the nature of personalized recommendation scenarios. Compared with state-of-the-art methods that consider users» sequential behavior for recommendation, e.g., sequential recommenders with recurrent neural networks (RNN) or Markov chains, our method achieves significantly and consistently better performance on four real-world datasets. Moreover, experimental analyses show that our method is able to extract the intuitive patterns of how users» future actions are affected by previous behaviors.},
booktitle = {Proceedings of the Eleventh ACM International Conference on Web Search and Data Mining},
pages = {108–116},
numpages = {9},
keywords = {collaborative filtering, sequential recommendation, memory networks},
location = {Marina Del Rey, CA, USA},
series = {WSDM '18}
}

@inproceedings{Qiaoyu2021_seq,
author = {Tan, Qiaoyu and Zhang, Jianwei and Yao, Jiangchao and Liu, Ninghao and Zhou, Jingren and Yang, Hongxia and Hu, Xia},
title = {Sparse-Interest Network for Sequential Recommendation},
year = {2021},
isbn = {9781450382977},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3437963.3441811},
doi = {10.1145/3437963.3441811},
abstract = {Recent methods in sequential recommendation focus on learning an overall embedding vector from a user's behavior sequence for the next-item recommendation. However, from empirical analysis, we discovered that a user's behavior sequence often contains multiple conceptually distinct items, while a unified embedding vector is primarily affected by one's most recent frequent actions. Thus, it may fail to infer the next preferred item if conceptually similar items are not dominant in recent interactions. To this end, an alternative solution is to represent each user with multiple embedding vectors encoding different aspects of the user's intentions. Nevertheless, recent work on multi-interest embedding usually considers a small number of concepts discovered via clustering, which may not be comparable to the large pool of item categories in real systems. It is a non-trivial task to effectively model a large number of diverse conceptual prototypes, as items are often not conceptually well clustered in fine granularity. Besides, an individual usually interacts with only a sparse set of concepts. In light of this, we propose a novel Sparse Interest NEtwork (SINE) for sequential recommendation. Our sparse-interest module can adaptively infer a sparse set of concepts for each user from the large concept pool and output multiple embeddings accordingly. Given multiple interest embeddings, we develop an interest aggregation module to actively predict the user's current intention and then use it to explicitly model multiple interests for next-item prediction. Empirical results on several public benchmark datasets and one large-scale industrial dataset demonstrate that SINE can achieve substantial improvement over state-of-the-art methods.},
booktitle = {Proceedings of the 14th ACM International Conference on Web Search and Data Mining},
pages = {598–606},
numpages = {9},
keywords = {recommender system, multi-interest extraction, sequential recommendation, sparse-interest network},
location = {Virtual Event, Israel},
series = {WSDM '21}
}


@inproceedings{Huang2018_seq,
author = {Huang, Jin and Zhao, Wayne Xin and Dou, Hongjian and Wen, Ji-Rong and Chang, Edward Y.},
title = {Improving Sequential Recommendation with Knowledge-Enhanced Memory Networks},
year = {2018},
isbn = {9781450356572},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3209978.3210017},
doi = {10.1145/3209978.3210017},
abstract = {With the revival of neural networks, many studies try to adapt powerful sequential neural models, \i{}e Recurrent Neural Networks (RNN), to sequential recommendation. RNN-based networks encode historical interaction records into a hidden state vector. Although the state vector is able to encode sequential dependency, it still has limited representation power in capturing complicated user preference. It is difficult to capture fine-grained user preference from the interaction sequence. Furthermore, the latent vector representation is usually hard to understand and explain. To address these issues, in this paper, we propose a novel knowledge enhanced sequential recommender. Our model integrates the RNN-based networks with Key-Value Memory Network (KV-MN). We further incorporate knowledge base (KB) information to enhance the semantic representation of KV-MN. RNN-based models are good at capturing sequential user preference, while knowledge-enhanced KV-MNs are good at capturing attribute-level user preference. By using a hybrid of RNNs and KV-MNs, it is expected to be endowed with both benefits from these two components. The sequential preference representation together with the attribute-level preference representation are combined as the final representation of user preference. With the incorporation of KB information, our model is also highly interpretable. To our knowledge, it is the first time that sequential recommender is integrated with external memories by leveraging large-scale KB information.},
booktitle = {The 41st International ACM SIGIR Conference on Research and Development in Information Retrieval},
pages = {505–514},
numpages = {10},
keywords = {knowledge base, memory network, sequential recommendation},
location = {Ann Arbor, MI, USA},
series = {SIGIR '18}
}


@Article{Loxton2020_herd,
AUTHOR = {Loxton, Mary and Truskett, Robert and Scarf, Brigitte and Sindone, Laura and Baldry, George and Zhao, Yinong},
TITLE = {Consumer Behaviour during Crises: Preliminary Research on How Coronavirus Has Manifested Consumer Panic Buying, Herd Mentality, Changing Discretionary Spending and the Role of the Media in Influencing Behaviour},
JOURNAL = {Journal of Risk and Financial Management},
VOLUME = {13},
YEAR = {2020},
NUMBER = {8},
ARTICLE-NUMBER = {166},
URL = {https://www.mdpi.com/1911-8074/13/8/166},
ISSN = {1911-8074},
ABSTRACT = {The novel coronavirus (COVID-19) pandemic spread globally from its outbreak in China in early 2020, negatively affecting economies and industries on a global scale. In line with historic crises and shock events including the 2002-04 SARS outbreak, the 2011 Christchurch earthquake and 2017 Hurricane Irma, COVID-19 has significantly impacted global economic conditions, causing significant economic downturns, company and industry failures, and increased unemployment. To understand how conditions created by the pandemic to date compare to the aforementioned shock events, we conducted a thorough literature review focusing on the presentation of panic buying and herd mentality behaviours, changes to discretionary consumer spending as defined by Maslow&rsquo;s Hierarchy of Needs, and the impact of global media on these behaviours. The methodology utilised to analyse panic buying, herd mentality and altered patterns of consumer discretionary spending (according to Maslow&rsquo;s theory) involved an analysis of consumer spending data, largely focused on Australian and American markets. Here, we analysed the volume and timing of consumer spending patterns; the volumes of spending on specific, highly-demanded consumer goods during the investigative period; and the distribution of spending on luxury and non-durable goods to identify the occurrence of these consumer behaviours. Moreover, to identify the presence of the media in influencing consumer behaviour we focused on web traffic to media sites, alongside keyword and phrase data mining. We conclude that, to date, consumer behaviour during the COVID-19 crisis appears to align with behaviours exhibited during historic shock events. We hope to contribute to the body of research on the early months of this pandemic before longer-term studies are available.},
DOI = {10.3390/jrfm13080166}
}

@phdthesis{Kurdi2021_herd,
author={Kurdi,Abdurhman},
year={2021},
title={The Effects of Herd Mentality on Behavior},
journal={ProQuest Dissertations and Theses},
pages={50},
note={Copyright - Database copyright ProQuest LLC; ProQuest does not claim copyright in the individual underlying works; Last updated - 2023-03-08},
abstract={This study conducted a meta-analysis in order to determine the power that herd mentality has on the behavior of an individual. Most of the existing literature emphasizes on how herd mentality is effective for manipulating the masses, however, this study was designed to focus on the use of manipulation between gender and herd size. The methodology for this study was based off Loxton, et. al. (2020) procedures from their meta-analysis of panic buying, herd mentality, and media influencing. Analyzing the volume and timing of consumer spending patterns; the volumes of spending on specific, highly demanded consumer goods during the investigative period; and the implications of media use to influence the masses. Results suggested that the COVID-19 crisis appears to align with behaviors exhibited during historic shock events, in other words, herd mentality affected the behavior of individuals given a crisis. In conclusion, this study seeks to expand this body of research by exploring the effects of herd mentality on behavior.},
keywords={Consumer spending; Herd size; Media use; Shock events; Social psychology; Gender studies; Behavioral psychology; COVID-19; 0733:Gender studies; 0451:Social psychology; 0384:Behavioral psychology},
isbn={9798516064159},
language={English},
url={https://remotexs.ntu.edu.sg/user/login?url=https://www.proquest.com/dissertations-theses/effects-herd-mentality-on-behavior/docview/2547050398/se-2},
}



@inbook{Kameda2015_herd,
author = {Kameda, Tatsuya and Hastie, Reid},
publisher = {John Wiley \& Sons, Ltd},
isbn = {9781118900772},
title = {Herd Behavior},
booktitle = {Emerging Trends in the Social and Behavioral Sciences},
chapter = {},
pages = {1-14},
doi = {https://doi.org/10.1002/9781118900772.etrds0157},
url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/9781118900772.etrds0157},
eprint = {https://onlinelibrary.wiley.com/doi/pdf/10.1002/9781118900772.etrds0157},
year = {2015},
keywords = {collective behavior, evolution, rationality, adaptation, group decision making, wisdom of crowds, swarm intelligence, social psychology, economics, computational algorithms},
abstract = {Abstract There are many manifestations of herding in the human species—one of the most socially interdependent species on the earth. Herding here refers to an alignment of thoughts or behaviors of individuals in a group through local interactions among individuals rather through than some purposeful coordination by a central authority in the group. Herding underlies many collective phenomena in the Internet era, ranging from everyday social behavior, consumer choices, economic bubbles, and political movements. Accumulating evidence in various behavioral science disciplines suggests that we humans are equipped with neural, psychological, and behavioral mechanisms that constitute our highly socially sensitive minds. These built-in mechanisms are evolutionary products that have promoted our survival. Yet, these adaptive tools can cause serious errors in modern environments, in which interconnectivities of individuals are much denser and externalities accruing from individual behaviors are much greater and more far-reaching, compared to primordial environments in which the human mind evolved. Growing evidence in the behavioral sciences also suggests that the two contrasting collective phenomena in humans, maladaptive herding and the wisdom of crowds, are based on similar underlying mechanisms. In this sense, the two apparently opposite macro phenomena may be seen as twins produced and governed by the social receptivity of our minds. Given this commonality, understanding the neural, psychological, and behavioral mechanisms that could distinguish these twins will be one of the most important challenges for behavioral sciences in the next decade.}
}


@ARTICLE{Robert2023_herd,
  author={Robert H. Frank},
  journal={The Atlantic}, 
  title={In Praise of Herd Mentality}, 
  year={2020},
  month={MArch},
  url={https://www.magzter.com/stories/News/The-Atlantic/IN-PRAISE-OF-THE-HERD-MENTALITY}}


@inproceedings{zhang2013_fashion,
author = {Zhang, Jian Feng},
title = {The Application of Color Psychological Effect on Fashion Design},
year = {2013},
month = {11},
volume = {796},
pages = {474--478},
booktitle = {Silk, Protective Clothing and Eco-Textiles},
series = {Advanced Materials Research},
publisher = {Trans Tech Publications Ltd},
doi = {10.4028/www.scientific.net/AMR.796.474},
keywords = {Application, Fashion Design, Color Psychological Effect},
abstract = {Due to fast-paced society and fierce competition, more and more attentions are paid to consumers way of life and their psychological needs in fashion design. Color, a major element of fashion design, is a certain psychological feeling stimulated from vision, a combination of perception and ration. It should be designed and applied from the aspect of color psychology. Based on the cases and survey, this study aims to explore the application of psychological effect of color in fashion design. Fashion designers should consider the fashion color, focus on consumers preference for color, shade, style, patterns and the psychological effect, meet psychological needs of the target and potential consumers, and express psychological suggestion effect of color. Designers should also develop products at the level of matter and spirit, select fashion color to consumers mind, and finally apply color psychological effect in fashion planning and designing, products developing and marketing. The results of this study may play a guiding role in the strategy of modern fashion design.}
}

@ARTICLE{Miaomiao2019_herd,
  author={Li, Miaomiao and Wang, Licheng},
  journal={IEEE Access}, 
  title={A Survey on Personalized News Recommendation Technology}, 
  year={2019},
  volume={7},
  number={},
  pages={145861-145879},
  doi={10.1109/ACCESS.2019.2944927}}


@inproceedings{Li2022_herd,
  title={Data-driven Individual Influence Analysis: A Case Study of Chinese Film Industry},
  author={Wenxuan Li and Yinghong Ma and Lixin Zhao},
  year={2022},
  booktitle={Proceedings of the 2nd International Conference on Internet, Education and Information Technology (IEIT 2022)},
  pages={173-177},
  issn={2352-538X},
  isbn={978-94-6463-058-9},
  url={https://doi.org/10.2991/978-94-6463-058-9_31},
  doi={10.2991/978-94-6463-058-9_31},
  publisher={Atlantis Press}
}

@inproceedings{Lee2011_privacy,
  title={Managing Consumer Privacy Concerns in Personalization: A Strategic Analysis of Privacy Protection},
  author={Dong-Joo Lee and Jae-Hyeon Ahn and Youngsok Bang},
  year={2011},
  booktitle={MIS Quarterly},
  pages={423–444},
  doi={https://doi.org/10.2307/23044050},
}


@article{Catherine2014_privacy,
author = {Catherine E. Tucker},
title ={Social Networks, Personalized Advertising, and Privacy Controls},
journal = {Journal of Marketing Research},
volume = {51},
number = {5},
pages = {546-562},
year = {2014},
doi = {10.1509/jmr.10.0355},

URL = { 
        https://doi.org/10.1509/jmr.10.0355
    
},
eprint = { 
        https://doi.org/10.1509/jmr.10.0355
    
}
,
    abstract = { This article investigates how Internet users’ perceptions of control over their personal information affect how likely they are to click on online advertising on a social networking website. The analysis uses data from a randomized field experiment that examined the effectiveness of personalizing ad text with user-posted personal information relative to generic text. The website gave users more control over their personally identifiable information in the middle of the field test. However, the website did not change how advertisers used data to target and personalize ads. Before the policy change, personalized ads did not perform particularly well. However, after this enhancement of perceived control over privacy, users were nearly twice as likely to click on personalized ads. Ads that targeted but did not use personalized text remained unchanged in effectiveness. The increase in effectiveness was larger for ads that used more unique private information to personalize their message and for target groups that were more likely to use opt-out privacy settings. }
}



@article{Jiawei2023_bias,
author = {Chen, Jiawei and Dong, Hande and Wang, Xiang and Feng, Fuli and Wang, Meng and He, Xiangnan},
title = {Bias and Debias in Recommender System: A Survey and Future Directions},
year = {2023},
issue_date = {July 2023},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
volume = {41},
number = {3},
issn = {1046-8188},
url = {https://doi.org.remotexs.ntu.edu.sg/10.1145/3564284},
doi = {10.1145/3564284},
abstract = {While recent years have witnessed a rapid growth of research papers on recommender system (RS), most of the papers focus on inventing machine learning models to better fit user behavior data. However, user behavior data is observational rather than experimental. This makes various biases widely exist in the data, including but not limited to selection bias, position bias, exposure bias, and popularity bias. Blindly fitting the data without considering the inherent biases will result in many serious issues, e.g., the discrepancy between offline evaluation and online metrics, hurting user satisfaction and trust on the recommendation service, and so on. To transform the large volume of research models into practical improvements, it is highly urgent to explore the impacts of the biases and perform debiasing when necessary. When reviewing the papers that consider biases in RS, we find that, to our surprise, the studies are rather fragmented and lack a systematic organization. The terminology “bias” is widely used in the literature, but its definition is usually vague and even inconsistent across papers. This motivates us to provide a systematic survey of existing work on RS biases. In this paper, we first summarize seven types of biases in recommendation, along with their definitions and characteristics. We then provide a taxonomy to position and organize the existing work on recommendation debiasing. Finally, we identify some open challenges and envision some future directions, with the hope of inspiring more research work on this important yet less investigated topic. The summary of debiasing methods reviewed in this survey can be found at .},
journal = {ACM Trans. Inf. Syst.},
month = {feb},
articleno = {67},
numpages = {39},
keywords = {Sampling, adaption, recommendation, efficiency}
}

@article{Himan2020_bias,
  author       = {Himan Abdollahpouri and
                  Masoud Mansoury},
  title        = {Multi-sided Exposure Bias in Recommendation},
  journal      = {CoRR},
  volume       = {abs/2006.15772},
  year         = {2020},
  url          = {https://arxiv.org/abs/2006.15772},
  eprinttype    = {arXiv},
  eprint       = {2006.15772},
  timestamp    = {Wed, 01 Jul 2020 15:21:23 +0200},
  biburl       = {https://dblp.org/rec/journals/corr/abs-2006-15772.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{Saveski2014_cold,
author = {Saveski, Martin and Mantrach, Amin},
title = {Item Cold-Start Recommendations: Learning Local Collective Embeddings},
year = {2014},
isbn = {9781450326681},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/2645710.2645751},
doi = {10.1145/2645710.2645751},
abstract = {Recommender systems suggest to users items that they might like (e.g., news articles, songs, movies) and, in doing so, they help users deal with information overload and enjoy a personalized experience. One of the main problems of these systems is the item cold-start, i.e., when a new item is introduced in the system and no past information is available, then no effective recommendations can be produced. The item cold-start is a very common problem in practice: modern online platforms have hundreds of new items published every day. To address this problem, we propose to learn Local Collective Embeddings: a matrix factorization that exploits items' properties and past user preferences while enforcing the manifold structure exhibited by the collective embeddings. We present a learning algorithm based on multiplicative update rules that are efficient and easy to implement. The experimental results on two item cold-start use cases: news recommendation and email recipient recommendation, demonstrate the effectiveness of this approach and show that it significantly outperforms six state-of-the-art methods for item cold-start.},
booktitle = {Proceedings of the 8th ACM Conference on Recommender Systems},
pages = {89–96},
numpages = {8},
keywords = {collective embeddings, cold-start, recommender systems, matrix factorization},
location = {Foster City, Silicon Valley, California, USA},
series = {RecSys '14}
}

@inproceedings{Xiaoyu2020_cold,
author = {Du, Xiaoyu and Wang, Xiang and He, Xiangnan and Li, Zechao and Tang, Jinhui and Chua, Tat-Seng},
title = {How to Learn Item Representation for Cold-Start Multimedia Recommendation?},
year = {2020},
isbn = {9781450379885},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3394171.3413628},
doi = {10.1145/3394171.3413628},
abstract = {The ability of recommending cold items (that have no behavior history) is a core strength of multimedia recommendation compared with behavior-only collaborative filtering. To learn effective item representation, a key challenge lies in the discrepancy between training and testing, since the cold items only exist in the testing data. This means that the signal used to represent an item varies during training and testing --- in the training stage, we can represent an item with both collaborative embedding and content embedding; whereas in the testing stage, we represent a cold item with content embedding only. Nevertheless, existing learning frameworks omit this critical discrepancy, resulting in suboptimal item representation for multimedia recommendation.In this work, we pay special attention to cold items in multimedia recommender training. To address the discrepancy, we first represent an item with dual representation, i.e., two vectors where one follows the traditional way that combines collaborative embedding and content embedding, and the other assumes that the item is cold by replacing the collaborative embedding with zero vector. We then propose a Multi-Task Pairwise Ranking (MTPR) framework for model training, which enforces the observed interactions ranking higher than the unobserved ones even if the item is assumed to be cold. As a general learning framework, Our MTPR is agnostic to the choice of the collaborative (and/or content) encoder. We demonstrate it on VBPR, a representative multimedia recommendation model based on matrix factorization. Extensive experiments on three datasets of diverse domains validate MTPR, which leads to better representation for both cold and non-cold items in the testing stage, thus improving the overall performance of multimedia recommendation.},
booktitle = {Proceedings of the 28th ACM International Conference on Multimedia},
pages = {3469–3477},
numpages = {9},
keywords = {multi-task learning, cold-start recommendation, counterfactual representation learning, multimedia},
location = {Seattle, WA, USA},
series = {MM '20}
}

@proceedings{Xinyang2019_bias,
title	= {Sampling-Bias-Corrected Neural Modeling for Large Corpus Item Recommendations},
editor	= {Xinyang Yi and Ji Yang and Lichan Hong and Derek Zhiyuan Cheng and Lukasz Heldt and Aditee Ajit Kumthekar and Zhe Zhao and Li Wei and Ed Chi},
year	= {2019},
booktitle	= {RecSys 2019}
}

@inproceedings{Ziwei2021_bias,
author = {Zhu, Ziwei and He, Yun and Zhao, Xing and Zhang, Yin and Wang, Jianling and Caverlee, James},
title = {Popularity-Opportunity Bias in Collaborative Filtering},
year = {2021},
isbn = {9781450382977},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3437963.3441820},
doi = {10.1145/3437963.3441820},
abstract = {This paper connects equal opportunity to popularity bias in implicit recommenders to introduce the problem of popularity-opportunity bias. That is, conditioned on user preferences that a user likes both items, the more popular item is more likely to be recommended (or ranked higher) to the user than the less popular one. This type of bias is harmful, exerting negative effects on the engagement of both users and item providers. Thus, we conduct a three-part study: (i) By a comprehensive empirical study, we identify the existence of the popularity-opportunity bias in fundamental matrix factorization models on four datasets; (ii) coupled with this empirical study, our theoretical study shows that matrix factorization models inherently produce the bias; and (iii) we demonstrate the potential of alleviating this bias by both in-processing and post-processing algorithms. Extensive experiments on four datasets show the effective debiasing performance of these proposed methods compared with baselines designed for conventional popularity bias.},
booktitle = {Proceedings of the 14th ACM International Conference on Web Search and Data Mining},
pages = {85–93},
numpages = {9},
keywords = {equal opportunity, recommendation bias, recommender systems, statistical parity},
location = {Virtual Event, Israel},
series = {WSDM '21}
}


@inproceedings{Zhihong2020_bias,
author = {Chen, Zhihong and Xiao, Rong and Li, Chenliang and Ye, Gangfeng and Sun, Haochuan and Deng, Hongbo},
title = {ESAM: Discriminative Domain Adaptation with Non-Displayed Items to Improve Long-Tail Performance},
year = {2020},
isbn = {9781450380164},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3397271.3401043},
doi = {10.1145/3397271.3401043},
abstract = {Most of ranking models are trained only with displayed items (most are hot items), but they are utilized to retrieve items in the entire space which consists of both displayed and non-displayed items (most are long-tail items). Due to the sample selection bias, the long-tail items lack sufficient records to learn good feature representations, ie data sparsity and cold start problems. The resultant distribution discrepancy between displayed and non-displayed items would cause poor long-tail performance. To this end, we propose an entire space adaptation model (ESAM) to address this problem from the perspective of domain adaptation (DA). ESAM regards displayed and non-displayed items as source and target domains respectively. Specifically, we design the attribute correlation alignment that considers the correlation between high-level attributes of the item to achieve distribution alignment. Furthermore, we introduce two effective regularization strategies, ie center-wise clustering andself-training to improve DA process. Without requiring any auxiliary information and auxiliary domains, ESAM transfers the knowledge from displayed items to non-displayed items for alleviating the distribution inconsistency. Experiments on two public datasets and a large-scale industrial dataset collected from Taobao demonstrate that ESAM achieves state-of-the-art performance, especially in the long-tail space. Besides, we deploy ESAM to the Taobao search engine, leading to significant improvement on online performance. The code is available at https://github.com/A-bone1/ESAM.git.},
booktitle = {Proceedings of the 43rd International ACM SIGIR Conference on Research and Development in Information Retrieval},
pages = {579–588},
numpages = {10},
keywords = {ranking model, domain adaptation, non-displayed items},
location = {Virtual Event, China},
series = {SIGIR '20}
}

@inproceedings{Krishnan2018_bias,
author = {Krishnan, Adit and Sharma, Ashish and Sankar, Aravind and Sundaram, Hari},
title = {An Adversarial Approach to Improve Long-Tail Performance in Neural Collaborative Filtering},
year = {2018},
isbn = {9781450360142},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3269206.3269264},
doi = {10.1145/3269206.3269264},
abstract = {In recent times, deep neural networks have found success in Collaborative Filtering (CF) based recommendation tasks. By parametrizing latent factor interactions of users and items with neural architectures, they achieve significant gains in scalability and performance over matrix factorization. However, the long-tail phenomenon in recommender performance persists on the massive inventories of online media or retail platforms. Given the diversity of neural architectures and applications, there is a need to develop a generalizable and principled strategy to enhance long-tail item coverage.In this paper, we propose a novel adversarial training strategy to enhance long-tail recommendations for users with Neural CF (NCF) models. The adversary network learns the implicit association structure of entities in the feedback data while the NCF model is simultaneously trained to reproduce these associations and avoid the adversarial penalty, resulting in enhanced long-tail performance. Experimental results show that even without auxiliary data, adversarial training can boost long-tail recall of state-of-the-art NCF models by up to 25%, without trading-off overall performance. We evaluate our approach on two diverse platforms, content tag recommendation in Q&amp;A forums and movie recommendation.},
booktitle = {Proceedings of the 27th ACM International Conference on Information and Knowledge Management},
pages = {1491–1494},
numpages = {4},
keywords = {recommender systems, neural collaborative filtering, long-tail phenomenon, adversarial learning},
location = {Torino, Italy},
series = {CIKM '18}
}

@inproceedings{Abdollahpouri2019_bias,
author = {Abdollahpouri, Himan},
title = {Popularity Bias in Ranking and Recommendation},
year = {2019},
isbn = {9781450363242},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3306618.3314309},
doi = {10.1145/3306618.3314309},
abstract = {Many recommender systems suffer from popularity bias: popular items are recommended frequently while less popular, niche products, are recommended rarely or not at all. However, recommending the ignored products in the "long tail" is critical for businesses as they are less likely to be discovered. Popularity bias is also against social justice where the entities need to have a fair chance of being served and represented. In this work, I investigate the problem of popularity bias in recommender systems and develop algorithms to address this problem.},
booktitle = {Proceedings of the 2019 AAAI/ACM Conference on AI, Ethics, and Society},
pages = {529–530},
numpages = {2},
keywords = {information retrieval, ranking, recommender systems, popularity bias},
location = {Honolulu, HI, USA},
series = {AIES '19}
}


@inproceedings{Barkan2019_cold,
author = {Barkan, Oren and Koenigstein, Noam and Yogev, Eylon and Katz, Ori},
title = {CB2CF: A Neural Multiview Content-to-Collaborative Filtering Model for Completely Cold Item Recommendations},
year = {2019},
isbn = {9781450362436},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3298689.3347038},
doi = {10.1145/3298689.3347038},
abstract = {In Recommender Systems research, algorithms are often characterized as either Collaborative Filtering (CF) or Content Based (CB). CF algorithms are trained using a dataset of user preferences while CB algorithms are typically based on item profiles. These approaches harness different data sources and therefore the resulting recommended items are generally very different. This paper presents the CB2CF, a deep neural multiview model that serves as a bridge from items content into their CF representations. CB2CF is a "real-world" algorithm designed for Microsoft Store services that handle around a billion users worldwide. CB2CF is demonstrated on movies and apps recommendations, where it is shown to outperform an alternative CB model on completely cold items.},
booktitle = {Proceedings of the 13th ACM Conference on Recommender Systems},
pages = {228–236},
numpages = {9},
keywords = {multiview representation learning, cold item recommendations},
location = {Copenhagen, Denmark},
series = {RecSys '19}
}

@article{Yujia2021_cold, 
title={Cold-start Sequential Recommendation via Meta Learner}, 
volume={35}, 
url={https://ojs.aaai.org/index.php/AAAI/article/view/16601}, 
DOI={10.1609/aaai.v35i5.16601}, 
number={5}, 
journal={Proceedings of the AAAI Conference on Artificial Intelligence}, 
author={Zheng, Yujia and Liu, Siyi and Li, Zekun and Wu, Shu}, 
year={2021}, 
month={May}, 
pages={4706-4713} }

@inproceedings{Yitong2020_pop,
author = {Ji, Yitong and Sun, Aixin and Zhang, Jie and Li, Chenliang},
title = {A Re-Visit of the Popularity Baseline in Recommender Systems},
year = {2020},
isbn = {9781450380164},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3397271.3401233},
doi = {10.1145/3397271.3401233},
abstract = {Popularity is often included in experimental evaluation to provide areference performance for a recommendation task. To understand how popularity baseline is defined and evaluated, we sample 12 papers from top-tier conferences including KDD, WWW, SIGIR, and RecSys, and 6 open source toolkits. We note that the widely adoptedMostPop baseline simply ranks items based on the number of interactions in the training data. We argue that the current evaluation of popularity (i) does not reflect the popular items at the time when a user interacts with the system, and (ii) may recommend items released after a user's last interaction with the system. On the widely used MovieLens dataset, we show that the performance of popularity could be significantly improved by 70% or more, if we consider the popular itemsat the time point when a user interacts with the system. We further show that, on MovieLens dataset, the users having lower tendencies on movies tend to follow the crowd and rate more popular movies. Movie lovers who rate a large number of movies, rate movies based on their own preferences and interests. Through this study, we call for a re-visit of the popularity baseline in recommender system to better reflect its effectiveness.},
booktitle = {Proceedings of the 43rd International ACM SIGIR Conference on Research and Development in Information Retrieval},
pages = {1749–1752},
numpages = {4},
keywords = {recommender systems, popularity, evaluation},
location = {Virtual Event, China},
series = {SIGIR '20}
}

@inproceedings{chen2018missing,
  title={Missing data modeling with user activity and item popularity in recommendation},
  author={Chen, Chong and Zhang, Min and Liu, Yiqun and Ma, Shaoping},
  booktitle={Information Retrieval Technology: 14th Asia Information Retrieval Societies Conference, AIRS 2018, Taipei, Taiwan, November 28-30, 2018, Proceedings 14},
  pages={113--125},
  year={2018},
  organization={Springer}
}


@inproceedings{anelli2019local,
  title={Local popularity and time in top-n recommendation},
  author={Anelli, Vito Walter and Di Noia, Tommaso and Di Sciascio, Eugenio and Ragone, Azzurra and Trotta, Joseph},
  booktitle={Advances in Information Retrieval: 41st European Conference on IR Research, ECIR 2019, Cologne, Germany, April 14--18, 2019, Proceedings, Part I 41},
  pages={861--868},
  year={2019},
  organization={Springer}
}

@inproceedings{sarwar2001item,
  title={Item-based collaborative filtering recommendation algorithms},
  author={Sarwar, Badrul and Karypis, George and Konstan, Joseph and Riedl, John},
  booktitle={Proceedings of the 10th international conference on World Wide Web},
  pages={285--295},
  year={2001}
}

@inproceedings{wang2006unifying,
  title={Unifying user-based and item-based collaborative filtering approaches by similarity fusion},
  author={Wang, Jun and De Vries, Arjen P and Reinders, Marcel JT},
  booktitle={Proceedings of the 29th annual international ACM SIGIR conference on Research and development in information retrieval},
  pages={501--508},
  year={2006}
}

@inproceedings{ning2011slim,
  title={Slim: Sparse linear methods for top-n recommender systems},
  author={Ning, Xia and Karypis, George},
  booktitle={2011 IEEE 11th international conference on data mining},
  pages={497--506},
  year={2011},
  organization={IEEE}
}

@inproceedings{xia2022self,
  title={Self-supervised hypergraph transformer for recommender systems},
  author={Xia, Lianghao and Huang, Chao and Zhang, Chuxu},
  booktitle={Proceedings of the 28th ACM SIGKDD Conference on Knowledge Discovery and Data Mining},
  pages={2100--2109},
  year={2022}
}

@inproceedings{chen2022intent,
  title={Intent contrastive learning for sequential recommendation},
  author={Chen, Yongjun and Liu, Zhiwei and Li, Jia and McAuley, Julian and Xiong, Caiming},
  booktitle={Proceedings of the ACM Web Conference 2022},
  pages={2172--2182},
  year={2022}
}


@inproceedings{amazon,
author = {He, Ruining and McAuley, Julian},
title = {Ups and Downs: Modeling the Visual Evolution of Fashion Trends with One-Class Collaborative Filtering},
year = {2016},
isbn = {9781450341431},
publisher = {International World Wide Web Conferences Steering Committee},
address = {Republic and Canton of Geneva, CHE},
url = {https://doi.org/10.1145/2872427.2883037},
doi = {10.1145/2872427.2883037},
abstract = {Building a successful recommender system depends on understanding both the dimensions of people's preferences as well as their dynamics. In certain domains, such as fashion, modeling such preferences can be incredibly difficult, due to the need to simultaneously model the visual appearance of products as well as their evolution over time. The subtle semantics and non-linear dynamics of fashion evolution raise unique challenges especially considering the sparsity and large scale of the underlying datasets. In this paper we build novel models for the One-Class Collaborative Filtering setting, where our goal is to estimate users' fashion-aware personalized ranking functions based on their past feedback. To uncover the complex and evolving visual factors that people consider when evaluating products, our method combines high-level visual features extracted from a deep convolutional neural network, users' past feedback, as well as evolving trends within the community. Experimentally we evaluate our method on two large real-world datasets from Amazon.com, where we show it to outperform state-of-the-art personalized ranking measures, and also use it to visualize the high-level fashion trends across the 11-year span of our dataset.},
booktitle = {Proceedings of the 25th International Conference on World Wide Web},
pages = {507–517},
numpages = {11},
keywords = {fashion evolution, recommender systems, personalized ranking, visual dimensions},
location = {Montr\'{e}al, Qu\'{e}bec, Canada},
series = {WWW '16}
}

@inproceedings{recsys19,
    author={Dacrema, Maurizio Ferrari and Cremonesi, Paolo and Jannach, Dietmar},
    title={Are We Really Making Much Progress? A Worrying Analysis of Recent Neural Recommendation Approaches},
    booktitle={RecSys},
    year={2019}
}


@misc{sak_long_2014,
	title = {Long {Short}-{Term} {Memory} {Based} {Recurrent} {Neural} {Network} {Architectures} for {Large} {Vocabulary} {Speech} {Recognition}},
	url = {http://arxiv.org/abs/1402.1128},
	abstract = {Long Short-Term Memory (LSTM) is a recurrent neural network (RNN) architecture that has been designed to address the vanishing and exploding gradient problems of conventional RNNs. Unlike feedforward neural networks, RNNs have cyclic connections making them powerful for modeling sequences. They have been successfully used for sequence labeling and sequence prediction tasks, such as handwriting recognition, language modeling, phonetic labeling of acoustic frames. However, in contrast to the deep neural networks, the use of RNNs in speech recognition has been limited to phone recognition in small scale tasks. In this paper, we present novel LSTM based RNN architectures which make more effective use of model parameters to train acoustic models for large vocabulary speech recognition. We train and compare LSTM, RNN and DNN models at various numbers of parameters and configurations. We show that LSTM models converge quickly and give state of the art speech recognition performance for relatively small sized models.},
	urldate = {2023-05-29},
	publisher = {arXiv},
	author = {Sak, Haşim and Senior, Andrew and Beaufays, Françoise},
	month = feb,
	year = {2014},
	note = {arXiv:1402.1128 [cs, stat]},
	keywords = {Computer Science - Machine Learning, Computer Science - Computation and Language, Computer Science - Neural and Evolutionary Computing, Statistics - Machine Learning},
}

@article{klinker2011exponential,
  title={Exponential moving average versus moving exponential average},
  author={Klinker, Frank},
  journal={Mathematische Semesterberichte},
  volume={58},
  pages={97--107},
  year={2011},
  publisher={Springer}
}


